Evidence for a high-z ISW signal from supervoids in the distribution of eBOSS quasars

The late-time integrated Sachs-Wolfe (ISW) imprint of $R\gtrsim 100~h^{-1}{\rm Mpc}$ super-structures is sourced by evolving large-scale potentials due to a dominant dark energy component in the $\Lambda$CDM model. The aspect that makes the ISW effect distinctly interesting is the repeated observation of stronger-than-expected imprints from supervoids at $z\lesssim0.9$. Here we analyze the un-probed key redshift range $0.8<z<2.2$ where the ISW signal is expected to fade in $\Lambda$CDM, due to a weakening dark energy component, and eventually become consistent with zero in the matter dominated epoch. On the contrary, alternative cosmological models, proposed to explain the excess low-$z$ ISW signals, predicted a sign-change in the ISW effect at $z\approx1.5$ due to the possible growth of large-scale potentials that is absent in the standard model. To discriminate, we estimated the high-$z$ $\Lambda$CDM ISW signal using the Millennium XXL mock catalogue, and compared it to our measurements from about 800 supervoids identified in the eBOSS DR16 quasar catalogue. At $0.8<z<1.2$, we found an excess ISW signal with $A_\mathrm{ ISW}\approx3.6\pm2.1$ amplitude. The signal is then consistent with the $\Lambda$CDM expectation ($A_\mathrm{ ISW}=1$) at $1.2<z<1.5$ where the standard and alternative models predict similar amplitudes. Most interestingly, we also detected an opposite-sign ISW signal at $1.5<z<2.2$ that is in $2.7\sigma$ tension with the $\Lambda$CDM prediction. Taken at face value, these moderately significant detections of ISW anomalies suggest an alternative growth rate of structure in low-density environments at $\sim100~h^{-1}{\rm Mpc}$ scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
